Exploring the nature of black hole and gravity with an imminent merging binary of supermassive black holes

A supermassive binary black-hole candidate SDSS J1430+2303 reported recently motivates us to investigate an imminent binary of supermassive black holes as potential gravitational wave source, the radiated gravitational waves at the end of the merger are shown to be in the band of space-borne detectors. We provide a general analysis on the required detecting sensitivity needed for probing such type gravitational wave sources and make a full discussion by considering two typically designed configurations of space-borne antennas. If a source is so close, it is possible to be detected with Taiji pathfinder-plus which is proposed to be an extension for the planned Taiji pathfinder by just adding an additional satellite to the initial two satellites. The gravitational wave detection on such kind of source enables us to explore the properties of supermassive black holes and the nature of gravity.

==> Fig/____.txt <==
Fig.1    --  td_e.eps
Fig.2    --  ringdown.eps
Fig.3    --  para2b.pdf
Fig.4    --  rd.eps
Fig.5    --  ringdown_para_path2.pdf
Fig.6    --  td_gamma0p9_A0p124_t0p1.eps
Fig.7    --  fde_gamma0p9_A0p124_t0p1.eps
Fig.8    --  Area.eps
Fig.9    --  kick.eps
Fig.10  --  kick_gw_0p2.eps
Fig.11  --  dephasing_match.eps
